MPC4RL -- A Software Package for Reinforcement Learning based on Model Predictive Control

In this paper, we present an early software integrating Reinforcement Learning (RL) with Model Predictive Control (MPC). Our aim is to make recent theoretical contributions from the literature more accessible to both the RL and MPC communities. We combine standard software tools developed by the RL community, such as Gymnasium, stable-baselines3, or CleanRL with the acados toolbox, a widely-used software package for efficient MPC algorithms. Our core contribution is MPC4RL, an open-source Python package that supports learning-enhanced MPC schemes for existing acados implementations. The package is designed to be modular, extensible, and user-friendly, facilitating the tuning of MPC algorithms for a broad range of control problems. It is available on GitHub.

==> data/chain_mass_timings_total.csv <==
n,numpy,acados
3,204,9
4,433,18
5,954,31
6,1904,63


==> fig/chain_mass_timings_total.csv <==
n,numpy,acados,splinalg,finitedifferences
3,204,9,252,11620
4,433,18,586,22106
5,954,31,1242,46886
6,1904,63,2288,95240


==> fig/linear_system_mpc_qlearning/data.csv <==
episode,A_0,A_1,A_2,A_3,B_0,B_1,b_0,b_1,V_0,f_0,f_1,f_2,cost,td_error
0,1.0,0.0,0.25,1.0,0.03125,0.25,0.0,0.0,0.001,0.0,0.0,0.0,2007.4043,20.44355094012268
1,1.0007695476469618,-1.1015197820538376e-05,0.2513821465010093,1.0001341880674153,0.008947284692394957,0.25003003786983746,-0.02318579700517262,0.0009307653043583255,0.003044355094012268,0.0004890938952462233,2.0317584056636634e-05,-3.0360136438516905e-05,207.58273,2.0829194794930097
2,1.0007557825821107,-1.0180633076266915e-05,0.2513451798184327,1.000145540884679,0.009245412963804798,0.2500090425821571,-0.02351964034864734,0.0009653482049615905,0.0032526470419615688,0.0005169903656428083,0.00019506163584096143,-4.093278346821937e-05,608.34607,6.165382612385236
3,1.0006672864288186,-1.1190908114989178e-05,0.25134325118529005,1.000162286214431,0.010896709480046977,0.2500689483409846,-0.02360189473735806,0.0010915089967900291,0.0038691853032000924,0.0006261477821356081,0.0006772622533899352,-3.559276203464024e-05,206.01378,2.072649009921354
4,1.0005084480343225,-9.381280143448075e-06,0.25129201941426105,1.0001674897117976,0.007095000632012469,0.2500735802101648,-0.0326733603089424,0.0011594293903550938,0.004076450204192228,0.00064548708493284,0.0008468123088092999,-2.170659697360339e-06,308.112,3.108812293897122
5,1.0001211462502955,-7.91227926979436e-06,0.2516606137125236,1.0001694893915043,0.00014034426931043304,0.2500797660885224,-0.042858837153542925,0.0011868497611284706,0.00438733143358194,0.000668036360167083,0.001200116394092475,9.005496895459457e-05,4.7266345,0.0163809245345844
6,1.0001223667894403,-7.435478445439582e-06,0.25166017526160533,1.0001696827367517,0.0001392520338301462,0.2500791959496925,-0.04286141001079482,0.0011874987203507382,0.004388969526035398,0.000669919338958119,0.001201908176495525,8.972821119783508e-05,5.0304756,0.01875020075138099
7,1.0001246956414611,-6.386389862890962e-06,0.251660433635927,1.0001703746421937,0.00013726806240933284,0.25007754504115953,-0.04286138079066493,0.0011889581343281915,0.004390844546110536,0.0006722402264984067,0.0012041135927046932,8.899484501554423e-05,105.41706,1.040758007477105
8,1.000119631297648,-7.892333050478548e-06,0.2515682329230103,1.0001647999515835,0.00022608713363027425,0.2500671564878019,-0.043429793519323655,0.0011194277336521556,0.0044949203468582465,0.0006873386627607568,0.0013533345520532897,0.0001236649247362465,207.3133,2.072616372613619
9,1.0001028760862127,-1.2201925806894791e-05,0.25138394894458305,1.0001552244582188,0.0005240248459932597,0.25004182733843283,-0.04451195360900493,0.0009840097428188601,0.0047021819841196084,0.000710438698496354,0.0016621900819559143,0.00019133398581671748,4.8952227,0.017028422783266516
10,1.0001044456019605,-1.1597978857089749e-05,0.2513835225772251,1.0001555424366007,0.0005224122210423389,0.2500409201928964,-0.044515155178162805,0.0009845103960603987,0.0047038848263979355,0.0007124388208538492,0.0016641116264107024,0.00019108055315855075,5.20691,0.01968997917390864
11,1.0001067150721474,-1.0872579174445953e-05,0.2513861712175332,1.0001559685017232,0.0005372297804625238,0.25003988666187765,-0.04448252314345794,0.000985250036500008,0.004705853824315326,0.0007145983670995541,0.0016664212000577457,0.00019066978795451837,4.807763,0.0162180404410304
12,1.0001075327576783,-1.066457240350385e-05,0.25139350837423713,1.0001560291881368,0.0005573092956537973,0.250039590804239,-0.044423873764404855,0.0009850040335356437,0.00470747562835943,0.0007161047978148047,0.001668239385521592,0.00019072877475726164,4.9064903,0.017205467270075454
13,1.0001091119412067,-1.0096412494002791e-05,0.2513993301272403,1.0001562747183645,0.0005669808786589197,0.2500389092162292,-0.04438120539264423,0.0009857251284976975,0.004709196175086437,0.0007181114241991692,0.0016702221285235022,0.00019032902731372999,205.35449,2.0605759774480923
14,1.0001026762634742,-9.368527412954056e-06,0.251181992268363,1.0001664679149536,0.0005729679732800505,0.25002295169092964,-0.045676334789481694,0.0010171623070457153,0.0049152537728312466,0.0007316420830756332,0.0020204502413416594,0.00018676837860465864,4.8708234,0.016188213119640305
15,1.0001057770970951,-8.096324237713676e-06,0.25118215623323903,1.000167152738814,0.0005699313788587488,0.2500212312552687,-0.04567648410252526,0.001018915980528063,0.00491687259414321,0.000734162103918541,0.0020224174836598547,0.00018588567196672881,105.967804,1.0425705285452274
16,1.0000973398933877,-1.0067575297710004e-05,0.2510671036303454,1.0001609620588576,0.0006678407569333585,0.24999837721091547,-0.04638292032691004,0.000928295424524235,0.005021129646997733,0.0007464361706025481,0.0021853174166109528,0.00023163014267532498,4.9839005,0.016272378106504993
17,1.0000989209937206,-9.415239812137042e-06,0.2510780501201691,1.0001613032243246,0.0006897602106572386,0.24999752249901397,-0.0463081369234825,0.0009289521819793981,0.005022756884808383,0.0007484544774259663,0.002187214137112604,0.00023120108077452818,105.953415,1.044042531934376
18,1.0000955870360535,-9.166196705621003e-06,0.2509721398288954,1.0001579215945713,0.0007411441996077055,0.24999513177018895,-0.04690296613258809,0.0009044534740907743,0.005127161138001821,0.000757661589009195,0.0023636931593434846,0.00024381338849841647,5.751192,0.023402358045929498
19,1.0000972042830787,-8.62130226654891e-06,0.2509711319196359,1.0001581434727185,0.0007397294283150935,0.24999439577482963,-0.04690814268387497,0.0009048833220781734,0.005129501373806414,0.0007604755607044096,0.0023664183651077855,0.00024359795525518457,205.54532,2.061457131486443
20,0.9999124820543516,-8.905537144381041e-06,0.24969704181228317,1.000157661571766,-0.0024999593111013404,0.2499773643150361,-0.0579197517684063,0.0008824363009865821,0.005335647086955058,0.0007667127736659943,0.002733872850247227,0.00026887904697001585,6.072438,0.02095774174194287
21,0.9999145779482226,-8.007521480175942e-06,0.24969593983033583,1.0001580876432767,-0.0025019770086971748,0.24997622803445696,-0.05792477146104526,0.0008834996046634947,0.0053377428611292525,0.0007697991890141152,0.0027371060033080856,0.00026831124198053823,6.868342,0.02731939309115789
22,0.9999166813862906,-7.237056066437154e-06,0.2496940869926574,1.000158303398507,-0.002503882091736512,0.24997527245485157,-0.05793263366196091,0.0008838233727898757,0.005340474800438368,0.0007737377622772111,0.0027410679200633335,0.0002680955815789045,7.7580266,0.03502430301417347
23,0.9999213834936092,-5.469742378321583e-06,0.24969257208351453,1.0001590688834288,-0.002508093276997363,0.24997297561832718,-0.0579389486229242,0.0008853336805954263,0.0053439772307397855,0.0007796316145693887,0.002746036986394729,0.0002672903724111889,6.9860106,0.029213693139622673
24,0.9999245802514122,-4.169323521991049e-06,0.2496910842832347,1.0001596361737302,-0.0025112668261350153,0.24997123547751435,-0.057946040941008164,0.0008863395375553976,0.005346898600053748,0.0007840840895557835,0.0027503568329010773,0.0002667365354243266,7.4414215,0.03265601108745154
25,0.9999293494105356,-2.5773888579073843e-06,0.24968940114144805,1.0001601372698827,-0.002514802613958774,0.24996947064489572,-0.057951152405811474,0.0008876955431166428,0.005350164201162493,0.0007898166465027197,0.0027548457540341464,0.00026601576714771724,6.9929914,0.029153187295653384
26,0.999930818199361,-2.1357054105028967e-06,0.24968701058464138,1.0001601934683775,-0.002516266314104521,0.24996875317175155,-0.0579616922638087,0.000887158473378644,0.005353079519892058,0.0007936451189325724,0.002759027774297151,0.0002662159674883786,6.761606,0.028216678284501123
27,0.9999323788135792,-1.6062024351123039e-06,0.24968485651627362,1.0001603631570082,-0.0025178890931302107,0.24996788812081583,-0.057971457740752914,0.0008869278787888084,0.005355901187720508,0.0007973768342546153,0.002763134713178815,0.0002662673169780195,5.8957043,0.020146260435389824
28,0.9999333790405965,-1.1405135362902146e-06,0.24968323063539416,1.000160496994665,-0.0025190897380818356,0.2499672738600981,-0.05797922171825112,0.0008870585120437009,0.005357915813764047,0.0007997528966478869,0.002766317079027372,0.0002661523274857339,7.10723,0.029466225666052163
29,0.999934253731811,-9.289694583490645e-07,0.24968061625583465,1.0001604686903691,-0.0025201077915904054,0.2499667777529825,-0.05799096611466232,0.0008862071612488299,0.005360862436330652,0.0008033645082792408,0.002770581779711895,0.00026650332931713093,6.005307,0.02098719163246779
30,0.9999351608407402,-5.146856478190828e-07,0.249678912429129,1.0001606096968703,-0.002521310293609601,0.24996613255707514,-0.057999282219642845,0.0008861593250320702,0.005362961155493899,0.0008058226104163279,0.002773853728779481,0.00026647431026129864,6.6490927,0.02611962926453444
31,0.9999366281314441,1.4641015678665155e-07,0.24967705227011167,1.0001608837677702,-0.00252319105280701,0.24996509405492331,-0.05800869575691096,0.0008862354898605863,0.005365573118420353,0.000809120115277798,0.0027778404521248156,0.0002663750543438032,7.6920624,0.03407771934433085
32,0.9999398574652724,1.1433102107259408e-06,0.24967493511818964,1.000161312725034,-0.0025261721741427056,0.24996343916800465,-0.05801782442514622,0.000886127204084608,0.005368980890354786,0.0008144223704853481,0.0027824636726290815,0.0002663652448890497,6.874215,0.02762333951698285
33,0.9999403670957048,1.2485249840994584e-06,0.24967233314949613,1.000161267804089,-0.0025270405651769516,0.24996299619789067,-0.05803005908920244,0.0008850690285208169,0.005371743224306485,0.0008175283847577864,0.0027865445331671864,0.000266817929398282,6.6753683,0.027720493898341032
34,0.999942322409603,2.0928619999782017e-06,0.2496705447748095,1.0001615683814638,-0.002529020901611527,0.2499619561098611,-0.05803818216527371,0.0008857459630208557,0.005374515273696319,0.0008213782087531914,0.0027907430939694243,0.00026642388108847617,7.9748154,0.036565807488705644
35,0.9999459805193596,3.2301548021163147e-06,0.24966838747017006,1.0001621355598533,-0.002532530342876902,0.24995994274296082,-0.05804788324784917,0.0008856011501284213,0.005378171854445189,0.0008271123649735388,0.0027956811758703035,0.00026642800248506937,7.4390326,0.03257879696666751
36,0.9999513519759118,5.135277883022715e-06,0.24966702140463343,1.0001628225068657,-0.002536755253928744,0.24995776836337943,-0.058052034234436285,0.0008874080195752439,0.005381429734141856,0.0008330159300554734,0.002800214829788761,0.00026548658319378374,6.4445276,0.024115972347232287
37,0.9999536337471319,6.13169696335657e-06,0.24966565703023264,1.0001632863030323,-0.00253925590855128,0.2499563676455682,-0.0580589868768694,0.0008881439729057945,0.005383841331376579,0.0008364299515997313,0.002803913135092513,0.00026507078841854156,6.8732634,0.027562151856756652
38,0.9999558342085291,6.965566770897065e-06,0.24966386290642942,1.0001636140985917,-0.0025414502055483373,0.2499551792558523,-0.05806716420504844,0.0008884707341123988,0.005386597546562255,0.0008403492305459789,0.00280795739749622,0.00026485151261890574,5.600869,0.018103782924025574
39,0.9999566981136163,7.41104850234351e-06,0.2496623785829201,1.000163791289496,-0.002542555912702929,0.24995457499059603,-0.05807436722915316,0.0008887838934171614,0.005388407924854657,0.0008423905587784844,0.002810934453201141,0.0002646488991727069,6.234736,0.022753326690245056
40,0.9999597646399011,8.766436665602213e-06,0.24966147052990942,1.0001645158087502,-0.0025458584203854047,0.24995265807034486,-0.05807967006543352,0.0008901137986736402,0.0053906832575236815,0.0008458415552461957,0.002814504664429051,0.00026394524061492075,6.9407897,0.028087145561653204
41,0.9999645132411411,1.077795709222869e-05,0.24966079303408326,1.000165520425113,-0.00255037621718876,0.2499500988197165,-0.05808311397809468,0.0008925514397422799,0.0053934919720798466,0.0008507602251817192,0.0028187700029382048,0.0002626944953101567,6.681553,0.02600947931226429
42,0.9999671747880109,1.1930347467130072e-05,0.2496594780387216,1.0001660406331565,-0.0025530593524636614,0.24994861225581766,-0.05808939188102716,0.0008937022787857362,0.005396092920011073,0.000854664190297552,0.0028227244613986758,0.0002620736949618708,6.7450886,0.026877584800344648
43,0.9999698643228456,1.3039562007853968e-05,0.24965793929995964,1.0001664643126067,-0.0025556294228015505,0.24994725280425192,-0.058096254371102315,0.0008946672259538844,0.005398780678491108,0.000858669234341562,0.0028267699711403216,0.0002615424088516912,7.3601646,0.031497000233986994
44,0.9999749747968781,1.4860166520979231e-05,0.2496566478122106,1.0001672554306802,-0.002560003765985699,0.24994486782749334,-0.058101117833537434,0.0008961407138520244,0.005401930378514506,0.0008642480640286316,0.002831169558139036,0.0002607647305048382,7.643103,0.03301255875916522
45,0.9999812985313217,1.713481461259765e-05,0.2496556275398089,1.0001681921422843,-0.002565119543143388,0.24994213844657193,-0.05810390784141546,0.000898412176907109,0.005405231634390423,0.0008705526182218367,0.002835736718749307,0.0002595979988385976,7.035011,0.028507358934264402
46,0.9999841049965947,1.822666466182431e-05,0.2496538316221043,1.0001685927591681,-0.002567768496253291,0.24994075068190744,-0.05811175859993638,0.0008991755541551335,0.005408082370283849,0.0008747528660605031,0.002839992047624549,0.00025916152882136706,6.638252,0.02557651137384966
47,0.9999873787323734,1.965360557403033e-05,0.24965276543367065,1.000169279031783,-0.0025709830751867824,0.24993894316475618,-0.05811695816826424,0.0009008465447338516,0.005410640021421234,0.0008787506421998823,0.002843962156167747,0.0002582864632153452,7.5507207,0.03245159038605767
48,0.9999923290934402,2.1646787219391452e-05,0.24965172574620767,1.0001701858137801,-0.002575456947728986,0.24993647791493007,-0.05812130691420313,0.0009030762634977968,0.00541388518045984,0.0008844405452685622,0.0028486989304752006,0.00025713299390441307,6.9687376,0.02832091153973811
49,0.9999963209133812,2.3240674327759373e-05,0.24965050125320107,1.0001708805489933,-0.002579235500208381,0.24993441646232728,-0.05812697184866294,0.0009044619835405777,0.005416717271613814,0.0008890635174301325,0.002852881435009816,0.0002563967819115247,6.3051524,0.02396877471174307
50,0.9999974784260592,2.377066449958873e-05,0.24964863490935893,1.0001710192705444,-0.0025805564415328115,0.2499337529111913,-0.058135615188165755,0.0009046621663860743,0.005419114149084988,0.0008920513246715182,0.0028565975270148157,0.00025624001150861093,6.255784,0.022683185342271726
51,0.9999993111825044,2.4571238711004315e-05,0.24964721409973714,1.0001714346135115,-0.002582716855745914,0.24993249945964915,-0.05814301000054663,0.0009050998384379716,0.005421382467619216,0.0008950826978682365,0.0028601021307745078,0.00025597160095919166,7.6098766,0.03333958599626428
52,1.0000043286976417,2.6236801403121813e-05,0.24964549005996808,1.0001719300625858,-0.002586388970346218,0.24993069244579488,-0.05814805019369428,0.0009064894894401837,0.005424716426218842,0.0009010126433010537,0.0028646685520663765,0.0002552341003903474,7.364688,0.03137726211526158
53,1.0000095921278345,2.8503372417249652e-05,0.24964468990146046,1.0001729844523783,-0.002591487357406635,0.24992787162295405,-0.05815237469751001,0.0009090287026874102,0.005427854152430368,0.0009064197806756365,0.0028694350552990293,0.0002539266839830604,6.272186,0.022933142139571785
54,1.000010967801946,2.9194852004062213e-05,0.2496430538433353,1.000173261475077,-0.002593134467972411,0.24992697737792305,-0.05816042197035505,0.0009095990005389454,0.005430147466644325,0.0009092487039685589,0.0028731207785935423,0.00025358842857671,6.1437426,0.022441538615708786
55,1.0000125008571674,2.984715725482952e-05,0.2496414401341322,1.000173495512183,-0.0025946977658413855,0.24992615045303793,-0.05816777086747281,0.0009100611269600255,0.005432391620505897,0.0009121912070263594,0.0028766053059086755,0.0002533080902159096,7.657315,0.03467537118469449
56,1.0000177057783184,3.176612544803017e-05,0.24963999698842584,1.0001743079934207,-0.002599267971094827,0.24992367588886688,-0.058173546686422085,0.0009116363769449869,0.005435859157624366,0.0009182008543741647,0.00288149646134291,0.00025247340571414947,6.140284,0.022057057931145103
57,1.0000186483498072,3.223865034985468e-05,0.24963820776970744,1.0001744987185903,-0.002600635213605171,0.249922917821811,-0.058182567164426935,0.000911649394387047,0.005438064863417481,0.0009207109142665899,0.0028850118165937803,0.0002524090314916118,6.874244,0.027489633385799243
58,1.0000216377822608,3.330400611833894e-05,0.24963654068276897,1.0001748788753866,-0.0026031585437922525,0.24992159934470853,-0.05818915129083238,0.0009124222715585349,0.005440813826756061,0.0009249947126093396,0.002888994047125704,0.00025197478367511625,7.040926,0.028643517992993986
59,1.0000246324357993,3.452311747593798e-05,0.24963497762921924,1.0001754826325013,-0.002606099737340902,0.24991992721224005,-0.058196301018317236,0.0009136338987256039,0.005443678178555361,0.0009293033298270339,0.0028933463484593406,0.0002513274774750486,7.55451,0.033200891336459364
60,1.0000304844216883,3.684802738585295e-05,0.24963410752230425,1.0001765445861106,-0.0026114016676493804,0.24991700727245822,-0.058200018006364165,0.0009160761972949291,0.005446998267689007,0.0009353467411552217,0.0028981516694636406,0.0002500709121885039,6.304585,0.023787184968033594
61,1.0000311317785404,3.7167018232397896e-05,0.2496319598136954,1.0001766119610684,-0.002612480063989783,0.2499164484582583,-0.05821052037306721,0.0009157140301118645,0.005449376986185811,0.0009379223921416424,0.002901900133095799,0.00025018535112933393,7.643562,0.03325135003997478
62,1.0000346455527271,3.8328822396736495e-05,0.24963000592385604,1.000177029892377,-0.0026153142095247197,0.24991495678631723,-0.05821781322696732,0.0009164468328868214,0.005452702121189808,0.0009433257118984158,0.0029065263872085005,0.0002497645640632061,7.9359713,0.03581120240140316
63,1.0000400218739796,4.032442622067767e-05,0.24962849614373298,1.0001778430365729,-0.002619978533744939,0.24991246077460774,-0.05822369860113304,0.000918160806014327,0.005456283241429949,0.0009495364895801018,0.0029116033338576473,0.00024885945625556955,6.1228623,0.02322528024409814
64,1.000040995834443,4.074405883224349e-05,0.2496265105523064,1.0001779745681574,-0.0026212625987360803,0.24991177504471462,-0.05823324538647421,0.0009179829223925792,0.005458605769454359,0.0009522267834307051,0.0029152302575813902,0.0002488869438310167,6.3986077,0.024628826707566907
65,1.0000426138357408,4.150174228189018e-05,0.24962473603122326,1.0001782975799247,-0.0026232541663965773,0.24991067369315537,-0.0582422286512311,0.0009183373917055523,0.0054610686521251155,0.0009552751683345893,0.0029191340556336217,0.00024865059863165445,6.5169206,0.024612982698193436
66,1.0000458074912506,4.2799141366329756e-05,0.24962355843908987,1.0001788874659834,-0.0026262651535263496,0.24990900605158384,-0.05824750810824568,0.0009196435484865493,0.005463529950394935,0.0009591756602423033,0.0029228691849632806,0.00024795798764216796,6.8981442,0.027867971773521145
67,1.000049137057421,4.419613279159126e-05,0.24962223859416902,1.0001794744124752,-0.0026295119473154827,0.24990724959930877,-0.05825370918045286,0.0009209285905507421,0.005466316747572287,0.0009635370094118157,0.002927052010701896,0.0002472695300143508,6.573277,0.02534578551279349
68,1.0000514954159343,4.505272484270267e-05,0.2496205338116724,1.0001797941170465,-0.002631692789749197,0.24990608640107204,-0.058261081958155055,0.0009213337895288992,0.005468851326123566,0.0009672105760256684,0.0029307961280821563,0.00024701588826887746,6.9872155,0.028704746241692544
69,1.0000560899375932,4.6920465073505767e-05,0.2496194892968058,1.0001806545695768,-0.002635952867992852,0.249903729133588,-0.05826583435068253,0.0009233158847030056,0.005471721800747735,0.0009720431497290767,0.0029351343966696718,0.00024598621410489154,6.098545,0.021850742431691415
70,1.000057379921516,4.758079111514726e-05,0.24961786298928268,1.0001809142534244,-0.002637503759840893,0.24990289101192564,-0.05827376251398821,0.0009238915897511411,0.005473906874990904,0.0009746842179135553,0.0029387004531203713,0.0002456460836082391,6.5346384,0.02491922205935006
71,1.0000589655700196,4.827469302586546e-05,0.2496160494369262,1.0001811574166415,-0.002639312823681262,0.24990193316378803,-0.058282444971309716,0.0009241383277256783,0.005476398797196839,0.0009779113382940897,0.0029425387588164027,0.00024546489749969813,6.788249,0.028366749380669274
72,1.0000597824205646,4.845413257132964e-05,0.24961343436429648,1.0001810801436757,-0.002640224085020852,0.24990152441249724,-0.05829401118469784,0.0009232219582543367,0.0054792354721349065,0.00098137423356145,0.002946655419999108,0.00024584814450225273,6.1384854,0.021369187026470976
73,1.0000602836807746,4.869331463145945e-05,0.24961141284467325,1.0001811036431376,-0.002641163728212893,0.24990104968174362,-0.058303936891042206,0.000922685834760824,0.005481372390837553,0.0009836317627627904,0.0029500110015589676,0.0002460533338760771,6.110911,0.02174722900364245
74,1.0000633996454604,5.0008997507897876e-05,0.24961046578443352,1.0001816741993004,-0.002644041245660903,0.24989948584799992,-0.0583081196667551,0.0009242115286394226,0.005483547113737918,0.0009871133574870538,0.0029533989618925546,0.0002452581589719554,6.248105,0.02388684332105626
75,1.0000651437825883,5.08308679852557e-05,0.24960891749109673,1.0001821059661264,-0.0026462085978420317,0.24989822095561123,-0.058316266905583974,0.0009247574574586888,0.005485935798070023,0.0009901869550342697,0.00295718583938993,0.00024493066859165115,6.691399,0.026291423545398665
76,1.0000678950013853,5.194151282373265e-05,0.24960746963433467,1.0001826477153957,-0.002649058007547769,0.24989660108040188,-0.05832332820607652,0.0009255242422616286,0.005488564940424563,0.000994103027362863,0.0029611302960321113,0.00024449736244958113,7.272294,0.030689258307334145
77,1.000071687905058,5.344710478379094e-05,0.24960610942764697,1.0001833780290665,-0.002652866625158696,0.24989444848302486,-0.0583300415359399,0.0009266189949408251,0.005491633866255297,0.0009990567246772931,0.002965585402879526,0.00024389983933710685,6.627031,0.025249663140515986
78,1.0000750840683406,5.4920863534462384e-05,0.24960519397050818,1.0001841590731804,-0.002656247013034497,0.24989248446414492,-0.05833466322013397,0.0009284068631635269,0.005494158832569348,0.0010031503713686556,0.0029694898358241257,0.00024296962359836034,6.4317555,0.024209846181909776
79,1.0000765384358428,5.549614829570604e-05,0.24960334167370998,1.0001843439857114,-0.0026577702399018144,0.24989168555902497,-0.05834307652074,0.0009285403109800386,0.0054965798171875396,0.0010063043173078002,0.002973172277050981,0.00024284663742323904,6.4346805,0.02431093236978257
80,1.0000797388760625,5.689707072633185e-05,0.2496022992071542,1.0001850207383571,-0.002660954871701967,0.24988989096471062,-0.05834827538127836,0.0009301253799558966,0.005499010910424518,0.0010100679953962163,0.0029769912410244344,0.00024201516939723291,6.2271137,0.022314144488114026
81,1.0000819982501854,5.790081872188716e-05,0.2496010923651536,1.000185486081338,-0.002663197665310396,0.24988863591203048,-0.05835389148275422,0.0009313021694432697,0.0055012423248733296,0.001013322940770055,0.0029805062949709907,0.00024138649212822685,7.1390443,0.02956147368394782
82,1.0000867893518355,5.95265885962088e-05,0.249599659155412,1.0001860923208123,-0.0026668720991983056,0.24988671547678504,-0.05835825332579584,0.0009327654612104314,0.005504198472241724,0.0010186014143421225,0.002984646879111971,0.00024061787402482275,7.696311,0.033986778996243305
83,1.0000889519027925,6.006740579809883e-05,0.24959691909595896,1.000186167205969,-0.0026687208079640475,0.24988579832358124,-0.05836954833037804,0.0009320174855549443,0.0055075971501413485,0.0010234414458225355,0.002989334949482475,0.00024091531898299396,6.2504935,0.023269364183922746
84,1.0000902622792358,6.0688473402073814e-05,0.24959519748834513,1.0001864927788988,-0.0026705225829361276,0.24988474233005717,-0.05837851326793575,0.0009321744664137406,0.0055099240865597405,0.0010262426316380486,0.0029930258652509935,0.00024077795932516804,7.1362414,0.029721770964011268
85,1.0000928343219633,6.161047270518577e-05,0.249593209934829,1.0001868360664112,-0.0026729447994593668,0.2498834450548705,-0.05838716200655997,0.0009324980359057328,0.005512896263656142,0.001030586829913536,0.002997356945452613,0.00024055595442066556,6.524048,0.025790324646802858
86,1.000093268312573,6.171531273771322e-05,0.2495906665320269,1.000186740129318,-0.0026736841204281154,0.24988312008350724,-0.05839891559307091,0.0009315310683223134,0.005515475296120822,0.0010334361988541224,0.0030012374633887405,0.00024096417030978435,7.134378,0.030668892904569967
87,1.0000950161718398,6.24146315480459e-05,0.24958834510070807,1.0001869505451402,-0.0026756073478060582,0.24988211942061933,-0.05840963096449001,0.0009315502860782834,0.005518542185411279,0.0010374644093368017,0.00300585005070033,0.00024088271658332264,5.9988422,0.021350030116410023
88,1.0000951584769942,6.246703560220114e-05,0.24958603010658717,1.0001868638092264,-0.0026762438203389973,0.24988182703163947,-0.05842090150393958,0.0009305584852008967,0.0055206771884229195,0.0010394672716834991,0.0030092209418295535,0.00024130793946676684,5.7796326,0.018677770414296187
89,1.0000966733837273,6.319201057623455e-05,0.24958487201553928,1.0001872390341502,-0.0026780663922255895,0.24988076906592938,-0.05842701499062362,0.0009311664233692398,0.005522544965464349,0.0010419078676721825,0.00301222365289394,0.00024096250314011852,6.705998,0.026618029971287586
90,1.000098286258132,6.384462538793242e-05,0.24958281849221575,1.0001874352604068,-0.0026798562889435735,0.24987984079893466,-0.058436574865646726,0.000931192366117488,0.005525206768461478,0.001045357446140214,0.003016272190095711,0.00024088571315034315,6.32615,0.023163748992165546
91,1.0000994073077105,6.436754230050947e-05,0.2495808784533106,1.0001875771711066,-0.0026812481034619706,0.24987913086487779,-0.05844580014512691,0.0009312554692411727,0.005527523143360694,0.0010480940578488588,0.003019952506162269,0.00024079371973473323,6.998766,0.028201327291925087
92,1.000102002770479,6.541718626309047e-05,0.24957935933413752,1.000188123504053,-0.0026839324868998915,0.24987756926853763,-0.05845300646972476,0.0009320826285844332,0.005530343276089887,0.001052363227916251,0.0030241334577676237,0.00024032830634719514,6.6932406,0.02663594850417336
93,1.000103517357962,6.598647924553379e-05,0.24957719837876563,1.0001882733340013,-0.002685664522342662,0.24987667698516453,-0.05846311699492465,0.0009317829076407171,0.005533006870940304,0.0010557605698220717,0.0030281305028471823,0.00024041120713853693,6.5365663,0.024977207714862837
94,1.000105972630974,6.706841160397724e-05,0.24957579610547914,1.0001887750416516,-0.0026883696808127325,0.24987516175261854,-0.058470301762675946,0.0009325803616359921,0.005535504591711791,0.0010593379793735164,0.0030319869564602326,0.00023996223761780928,6.943722,0.028154959634282994
95,1.0001066697133327,6.728494850366087e-05,0.24957316772038585,1.0001887526166495,-0.002689399495251567,0.24987465488893212,-0.058482521493418906,0.0009317313459069223,0.005538320087675219,0.001062578281282282,0.003036222592826558,0.00024030752806985335,6.567143,0.02506731830440581
96,1.0001097301992508,6.86367157429981e-05,0.249572068810397,1.000189472430028,-0.002692650942723428,0.2498727621813051,-0.05848838988213837,0.0009331308507519587,0.005540826819505659,0.001066411657009441,0.00304014230019303,0.00023956468282087861,7.075753,0.028907303410953458
97,1.000114603758064,7.071771017295233e-05,0.24957122698919115,1.0001904007381934,-0.0026972075280966494,0.24987027285132496,-0.05849234572705965,0.0009355692603408598,0.005543717549846754,0.001071414068422915,0.003044582516149864,0.00023831114778880897,7.4316816,0.03182674450778793
98,1.000119059024435,7.243430085646435e-05,0.24956981298684588,1.0001911470477496,-0.002701237947107913,0.24986806956183985,-0.05849829332069852,0.0009371174746943319,0.005546900224297533,0.0010767526484487006,0.003049231005720248,0.00023749041550192774,6.640407,0.02583224626595494
99,1.0001195054720917,7.256754200747193e-05,0.24956726555484524,1.0001910708769766,-0.0027021347964707406,0.24986765156508323,-0.058510430464605384,0.0009360476568272876,0.005549483448924129,0.0010795627263670633,0.0030531361670088804,0.000237947384341071,6.6465187,0.0256603591522339


==> fig/linear_system_mpc_qlearning/episode_0.csv <==
k,x_0,x_1,u,lb_x_0,lb_x_1,ub_x_0,ub_x_1,lb_u,ub_u,cost,td_error
0,0.5,0.5,-0.9999999403953552,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.7184544205665588,0.33749577276351683
1,0.5607218742370605,0.3500000238418579,-0.978293776512146,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.6044162511825562,-0.14269469261910106
2,0.4646759033203125,0.18934126198291779,-0.6573105454444885,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.31807902455329895,0.03611390711738116
3,0.44519728422164917,0.07681327313184738,-0.4704264998435974,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.16343601047992706,-0.1906328540505327
4,0.32477524876594543,-0.009590698406100273,-0.24319779872894287,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.053443942219018936,-0.12472713092396251
5,0.2103314995765686,-0.0591893270611763,-0.0767953023314476,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.02730507403612137,0.011201421854095839
6,0.20551797747612,-0.08046732097864151,-0.04055685177445412,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.01070551760494709,-0.05303335465848849
7,0.10212592780590057,-0.0966254249215126,0.06629874557256699,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.00669860839844,101.11444667140924
8,-0.018664928153157234,-0.09302821755409241,1.0,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.5054148435592651,-0.7264457786172188
9,0.03592377528548241,0.09766896069049835,-0.177296444773674,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.02446453459560871,0.046590867510974375
10,0.11097032576799393,0.07197657227516174,-0.19773001968860626,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.026296934112906456,0.005443084627506027
11,0.10920765995979309,0.039628222584724426,-0.1470552533864975,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.01576300710439682,-0.0019451452728218369
12,0.09848702698945999,0.01417999342083931,-0.09977494180202484,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0128526845946908,0.019773307091020716
13,0.12542466819286346,-0.004356995224952698,-0.09291751682758331,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.009029538370668888,-0.012833523426864186
14,0.09422826021909714,-0.02337619848549366,-0.03917396441102028,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.006251872051507235,0.0054411596382209736
15,0.09921509772539139,-0.033548612147569656,-0.02762793004512787,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.006381647195667028,0.004542739284955258
16,0.10099389404058456,-0.042429059743881226,-0.015506253577768803,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0018216711468994617,-0.01508502942756558
17,0.030422450974583626,-0.049773216247558594,0.05493121221661568,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0035739850718528032,0.003814993558385645
18,0.047066111117601395,-0.04376429319381714,0.02946442738175392,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.00798045750707388,0.027248716828253205
19,0.11535979807376862,-0.04224783554673195,-0.02717171423137188,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.016575733199715614,0.04548427125314522
20,0.17239150404930115,-0.05190696567296982,-0.05775829777121544,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03017992340028286,0.06685248386576031
21,0.2287161946296692,-0.06864932179450989,-0.07697606086730957,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.024985413998365402,-0.02011770945418502
22,0.1891586184501648,-0.09090946614742279,-0.011658945120871067,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.009663286618888378,-0.04119432665159409
23,0.09337431937456131,-0.10233219712972641,0.08223596215248108,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.00830078125,101.64926448710375
24,-0.02449175715446472,-0.09611822664737701,1.0,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.5121404528617859,-1.2641535576742136
25,0.12407296150922775,0.09426995366811752,-0.24209196865558624,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0321526825428009,-0.03361660298490035
26,0.05139185115695,0.05527855083346367,-0.12497764825820923,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.015127097256481647,0.03672741173375567
27,0.11555241793394089,0.03581087663769722,-0.14627127349376678,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.012835667468607426,-0.02179003203466364
28,0.06460090726613998,0.0101377097889781,-0.06670775264501572,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0030048838816583157,-0.005926721943181382
29,0.03943408280611038,-0.00219006952829659,-0.027926944196224213,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.00260162353516,103.29831589245093
30,-0.06607568264007568,-0.00799446552991867,1.0,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.518496036529541,-3.0684303304132046
31,0.02079138159751892,0.19120608270168304,-0.3077763617038727,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.05843353271484,100.01283754116706
32,-0.0006582312053069472,0.14877142012119293,-0.22608211636543274,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03604280203580856,0.050281053686741406
33,0.08334450423717499,0.11843214184045792,-0.24656492471694946,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03373333439230919,-0.02042373396067757
34,0.010839799419045448,0.08096237480640411,-0.13192929327487946,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.010682777501642704,0.0026839023195544195
35,0.005687134340405464,0.06267274916172028,-0.09994035959243774,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.00619506835938,100.00115112790554
36,-0.003479189472272992,0.048951953649520874,-0.07175467908382416,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.00360107421875,100.06955899017092
37,-0.02237471006810665,0.03949621319770813,0.4000210762023926,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.08800506591797,100.03511590672487
38,-0.027423087507486343,0.12345004826784134,-0.11005771160125732,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.01280975341797,100.00515011692097
39,-0.023509053513407707,0.11378351598978043,-0.15446969866752625,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.01659698598086834,0.014831463224574452
40,0.021133866161108017,0.09426792711019516,-0.16035322844982147,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.023155128583312035,0.06091531794315787
41,0.12436676025390625,0.07162407040596008,-0.20782345533370972,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.034401167184114456,0.03435161467039298
42,0.15564794838428497,0.03722178936004639,-0.180256649851799,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.021144365891814232,-0.03255594342548368
43,0.09885512292385101,0.004892638418823481,-0.08591867238283157,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0040317196398973465,-0.02109190278948727
44,0.02328384667634964,-0.011801832355558872,-0.0003981459012720734,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.00141906738281,102.22694723514964
45,-0.05157528072595596,-0.0130616445094347,1.0,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.5180892944336,98.10294410603801
46,-0.04143903777003288,0.18563218414783478,-0.15900787711143494,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.0285415649414,100.04369294140704
47,-0.04568614065647125,0.1723938286304474,0.082806296646595,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.029348285868763924,0.08085442235333848
48,0.09655841439962387,0.20619447529315948,-0.39074915647506714,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.08790374547243118,-0.01525637759542739
49,0.031962234526872635,0.14866408705711365,-0.25181591510772705,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0443064421415329,0.06113260346573958
50,0.11133185774087906,0.11316732317209244,-0.26076740026474,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04959180951118469,0.05560173621186916
51,0.16109707951545715,0.07233057171106339,-0.2380669116973877,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.030189428478479385,-0.06066186476644321
52,0.051789790391922,0.031950246542692184,-0.0897657498717308,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.00420379638672,99.99809970149325
53,-0.007789027411490679,0.017192121595144272,0.11171193420886993,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.009735936298966408,0.023523150298679348
54,0.07273546606302261,0.041253719478845596,-0.12055657058954239,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.018439987674355507,0.051998333859856846
55,0.1479654461145401,0.021267779171466827,-0.14984750747680664,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.015289823524653912,-0.030763764662242524
56,0.08990073204040527,-0.00657494505867362,-0.06133624538779259,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.015557133592665195,0.05263476744744302
57,0.16423122584819794,-0.01949968934059143,-0.10065151005983353,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.028812475502490997,0.05745379724047438
58,0.21392832696437836,-0.0415799580514431,-0.10647554695606232,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03843885660171509,0.05413001856857748
59,0.24707740545272827,-0.0670330673456192,-0.09401783347129822,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.020914556458592415,-0.0645585016099213
60,0.15628857910633087,-0.09253993630409241,0.01692959852516651,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.020268814638257027,0.026224980317026872
61,0.17483386397361755,-0.09840801358222961,0.011151452548801899,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.028266049921512604,0.0483858836811122
62,0.21252721548080444,-0.10601852089166641,-0.0071869767270982265,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.011731043457984924,-0.0534845424362599
63,0.0973282977938652,-0.11805777251720428,0.10370147973299026,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.01203918457031,102.97889289314304
64,-0.037685394287109375,-0.10912325233221054,1.0,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.5032966136932373,-2.81187662427239
65,0.01410427875816822,0.07996442168951035,-0.1329660266637802,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.011177429929375648,0.007310245625520212
66,0.030148064717650414,0.06136766076087952,-0.1173991933465004,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.01634000428020954,0.05549051518904768
67,0.13022777438163757,0.04402458667755127,-0.17042987048625946,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03514397516846657,0.0757189759481541
68,0.20257329940795898,0.014341072179377079,-0.1826518476009369,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.035171989351511,0.0010716595478166557
69,0.19118447601795197,-0.020755190402269363,-0.12012151628732681,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0128797497600317,-0.05636110184693968
70,0.09557681530714035,-0.04685501381754875,-0.004464585799723864,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.00144958496094,100.15748115772413
71,-0.011340178549289703,-0.05243343114852905,0.7823531627655029,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.3131929039955139,0.16087494146138553
72,0.06744704395532608,0.09879385679960251,-0.20403428375720978,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.029576588422060013,0.036030056903504276
73,0.1136544868350029,0.06786638498306274,-0.19360245764255524,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.027641886845231056,0.01760550352634968
74,0.1284940242767334,0.03593253344297409,-0.15673589706420898,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.028666436672210693,0.05199790528876628
75,0.1808309704065323,0.008178609423339367,-0.15600347518920898,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.025683576241135597,-0.006065528450502469
76,0.16290193796157837,-0.02220422402024269,-0.09548582881689072,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.009221800602972507,-0.038443440855526013
77,0.0862085223197937,-0.04352181404829025,-0.0020482237450778484,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.012883031740784645,0.041999740414195796
78,0.15307043492794037,-0.048283640295267105,-0.04793211445212364,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.024152502417564392,0.05472576117718062
79,0.2051253765821457,-0.06269842386245728,-0.06731179356575012,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.019377179443836212,-0.0192177877658868
80,0.16561603546142578,-0.0824306309223175,-0.005883083678781986,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.005521439481526613,-0.03685137096468276
81,0.050712812691926956,-0.09185031056404114,0.10908230394124985,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.00908660888672,100.11073057669415
82,-0.001096186344511807,-0.07921887934207916,0.6688289642333984,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.22498321533203,100.14417813752134
83,-0.021291615441441536,0.04662502929568291,0.3083314895629883,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.05402374267578,100.02125437885861
84,-0.014788354746997356,0.11295382678508759,-0.16031095385551453,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.020421208813786507,0.041740342465284415
85,0.08151300251483917,0.09218702465295792,-0.2051263302564621,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.02740989252924919,0.015107338376354085
86,0.09537909924983978,0.06038045883178711,-0.16769063472747803,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.02797020599246025,0.05839818888281383
87,0.16352108120918274,0.032880377024412155,-0.17989099025726318,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.024630798026919365,-0.018487757258148954
88,0.13000303506851196,0.00019021573825739324,-0.10348363220691681,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.020434729754924774,0.03960818614538501
89,0.17245538532733917,-0.02048748917877674,-0.10568272322416306,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03338131308555603,0.07179820750667547
90,0.23170343041419983,-0.04367278143763542,-0.11739888042211533,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03547623008489609,0.014131023954150848
91,0.22815537452697754,-0.07151983678340912,-0.07216118276119232,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.022679373621940613,-0.029154156471178666
92,0.17743490636348724,-0.0931040570139885,0.0009940260788425803,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.00959200318902731,-0.032587901773555666
93,0.09346110373735428,-0.10221565514802933,0.08193708211183548,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.010905091650784016,0.0035375893863952464
94,0.07662200927734375,-0.09604980796575546,0.08659876883029938,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.00792694091797,101.41686102932971
95,-0.023457607254385948,-0.08833503723144531,1.0,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.5058822631836,98.99316917117187
96,-0.03440209478139877,0.10283146053552628,0.27821534872055054,-0.0,-1.0,1.0,1.0,-1.0,1.0,100.052978515625,100.02272686152588
97,-0.008412775583565235,0.16875767707824707,-0.25038987398147583,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04500633478164673,0.066762934955524
98,0.09456373006105423,0.1355554759502411,-0.28155696392059326,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.049275703728199005,
99,0.10327300429344177,0.09279962629079819,-0.22334536910057068,-0.0,-1.0,1.0,1.0,-1.0,1.0,,


==> fig/linear_system_mpc_qlearning/episode_30.csv <==
k,x_0,x_1,u,lb_x_0,lb_x_1,ub_x_0,ub_x_1,lb_u,ub_u,cost,td_error
0,0.5,0.5,-0.8979331254959106,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.6010759472846985,0.18379723079395616
1,0.5085881352424622,0.3704133629798889,-0.6944604516029358,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.4501449167728424,0.3470534203129403
2,0.5881229639053345,0.2685626149177551,-0.5904117822647095,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.32354217767715454,-0.07860302004625719
3,0.5167688131332397,0.17733652889728546,-0.3870040476322174,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.17553386092185974,-0.09368215718212536
4,0.4329544007778168,0.11766937375068665,-0.22426030039787292,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.07976920902729034,-0.10676867703370074
5,0.31951719522476196,0.08458425104618073,-0.07877909392118454,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.06095566228032112,0.039502972892802746
6,0.331258088350296,0.07728685438632965,-0.0761200413107872,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.08192450553178787,0.10702600206934376
7,0.39138713479042053,0.0697915330529213,-0.11244306713342667,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.055187929421663284,-0.056587820760130025
8,0.3078731596469879,0.05428206920623779,-0.01781044900417328,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.025611188262701035,-0.03654590264111027
9,0.2185235619544983,0.056148190051317215,0.05932043120265007,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03268980234861374,0.014998590564163083
10,0.23757049441337585,0.07362709194421768,0.010075383819639683,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.029783066362142563,0.005040945935969099
11,0.22929197549819946,0.08300487697124481,0.0010924175148829818,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.02012336067855358,-0.011300240037215636
12,0.17851866781711578,0.09152384847402573,0.03395121917128563,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03617176041007042,0.032842975092536614
13,0.2442166954278946,0.10746648162603378,-0.05448269844055176,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.06695928424596786,0.11405694499926544
14,0.34559130668640137,0.10731659084558487,-0.13790026307106018,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.049855537712574005,-0.04496369459057842
15,0.26927700638771057,0.09046819061040878,-0.04672158136963844,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.05659953132271767,0.0656131589185307
16,0.32075753808021545,0.09017069637775421,-0.0891207903623581,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.07676548510789871,0.09172300778624626
17,0.37278467416763306,0.08136361092329025,-0.11669858545064926,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.056730449199676514,-0.035973788964008546
18,0.30897435545921326,0.06616025418043137,-0.03893742710351944,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.06752613186836243,0.08055140657043058
19,0.35960060358047485,0.06498879194259644,-0.07865218073129654,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.07765110582113266,0.06477518107660213
20,0.3821088671684265,0.05575723573565483,-0.0815364196896553,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.08066229522228241,0.05232850282664786
21,0.39070332050323486,0.04502567648887634,-0.0706123411655426,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.07843535393476486,0.03897748677201668
22,0.3881121575832367,0.03540577366948128,-0.05244439095258713,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04835319519042969,-0.0497286021235423
23,0.3051985502243042,0.02845747396349907,0.02854122407734394,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04913395270705223,0.026542894732404787
24,0.3099732995033264,0.037011466920375824,0.009789244271814823,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.05527627840638161,0.042559669800690925
25,0.3295997083187103,0.042670462280511856,-0.016400331631302834,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.07305964827537537,0.08717891885600187
26,0.37939998507499695,0.043657440692186356,-0.059139035642147064,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04017271474003792,-0.06559442134749627
27,0.2748415768146515,0.03619537875056267,0.04217313602566719,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04311371222138405,0.024674369663815948
28,0.2865673303604126,0.04824954271316528,0.010602819733321667,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03643588349223137,0.0016902761270314315
29,0.26403191685676575,0.05519506335258484,0.018627000972628593,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04696148633956909,0.0420898550127832
30,0.2990376353263855,0.06443996727466583,-0.02760697714984417,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.056034356355667114,0.049442916098771994
31,0.3271609842777252,0.06536257266998291,-0.05287056416273117,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03446979820728302,-0.03725945134251571
32,0.24976705014705658,0.06132471561431885,0.020664146170020103,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.05543295294046402,0.07539691827391148
33,0.3245208263397217,0.07159001380205154,-0.061141833662986755,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03593768924474716,-0.03424468170181563
34,0.25241246819496155,0.06652065366506577,0.009215468540787697,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03333738073706627,0.00859533154953912
35,0.24690577387809753,0.07501580566167831,-0.0006962728803046048,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04266861453652382,0.03616157726456448
36,0.2802687883377075,0.08237813413143158,-0.04226119816303253,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0419912189245224,0.01363371915047129
37,0.27467355132102966,0.08216370642185211,-0.0371575765311718,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.05033687874674797,0.04350390200144705
38,0.30399441719055176,0.08294856548309326,-0.06327266246080399,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.032717540860176086,-0.02970456138857544
39,0.23506474494934082,0.07858888804912567,0.0036733951419591904,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.01832447201013565,-0.014674187019678986
40,0.170395627617836,0.08718245476484299,0.05066828057169914,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.026323499158024788,0.007682079399213948
41,0.19706963002681732,0.10603436082601547,-0.010309342294931412,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.013774003833532333,-0.007719633164860434
42,0.11964146792888641,0.11457592248916626,0.05559562146663666,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.018743013963103294,-0.004603936702963607
43,0.12483712285757065,0.13715264201164246,0.004625102039426565,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.026525670662522316,0.0090611807860832
44,0.17317292094230652,0.15179292857646942,-0.06892666220664978,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.043255098164081573,0.046597845069768745
45,0.2414396107196808,0.1531868875026703,-0.12978260219097137,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.061830785125494,0.06611136969130293
46,0.2941051125526428,0.1425490528345108,-0.15488485991954803,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.05257846787571907,-0.009696502033719079
47,0.2556074857711792,0.12582698464393616,-0.09532888978719711,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.06228760629892349,0.07809451251978272
48,0.3181896209716797,0.11934390664100647,-0.1357300877571106,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.09495063871145248,0.14214680383036393
49,0.40079307556152344,0.104132279753685,-0.17654331028461456,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.09736046195030212,0.03978889590190904
50,0.39657899737358093,0.07923685014247894,-0.13216356933116913,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.08726830780506134,0.03706488353990545
51,0.3916395604610443,0.06072781980037689,-0.09759213775396347,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.08443193137645721,0.04962367599078005
52,0.3963634967803955,0.04728217422962189,-0.07897137850522995,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.06032837554812431,-0.030793880889016412
53,0.33631631731987,0.036216117441654205,-0.011109411716461182,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.050493285059928894,0.008286788747699558
54,0.3153540790081024,0.03761584684252739,0.0042143226601183414,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.03175457566976547,-0.02540047320125599
55,0.24841263890266418,0.04222029447555542,0.0555318221449852,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.038732536137104034,0.02221849424357114
56,0.2665885090827942,0.05754869058728218,0.012222454883158207,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.02580947056412697,-0.01320469319996595
57,0.21713301539421082,0.06574805080890656,0.043189335614442825,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04595401510596275,0.053900393084430315
58,0.28894302248954773,0.0809607207775116,-0.04718960076570511,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.06149279326200485,0.07114182203105224
59,0.33825960755348206,0.07961887121200562,-0.08572189509868622,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.07397516816854477,0.06813864111774043
60,0.36829447746276855,0.07043638080358505,-0.0948268473148346,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04255419224500656,-0.06301764578255137
61,0.2696150839328766,0.05851465091109276,0.007818620651960373,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04720047488808632,0.04029278953858212
62,0.29998844861984253,0.0659298375248909,-0.03094540163874626,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.07471475005149841,0.11408708927731082
63,0.37956780195236206,0.06633374094963074,-0.09713931381702423,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.10545553267002106,0.14346722118948868
64,0.4456552267074585,0.053539253771305084,-0.1287177950143814,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.07184706628322601,-0.07365573038821177
65,0.355002760887146,0.03314962238073349,-0.021648108959197998,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.048214949667453766,-0.014252943195837475
66,0.30810484290122986,0.03213496133685112,0.01968645490705967,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.054375045001506805,0.04083938544241994
67,0.32683202624320984,0.039285749197006226,-0.008308404125273228,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.06152778118848801,0.05031375220280487
68,0.3482239544391632,0.04155264422297478,-0.030209774151444435,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.08299916237592697,0.10591247771250906
69,0.40436655282974243,0.03966595232486725,-0.07278849184513092,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0703265517950058,-0.0043714470422049345
70,0.36675548553466797,0.02907484956085682,-0.024509180337190628,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.05864797532558441,0.0066905323470544675
71,0.3405317962169647,0.02708049863576889,0.0008788970299065113,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04987950995564461,0.004453555324696767
72,0.3144207298755646,0.029964329674839973,0.018021397292613983,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04153149574995041,-0.00017492262844531759
73,0.28530898690223694,0.036565039306879044,0.03215404599905014,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.016765598207712173,-0.029278683420155382
74,0.17412889003753662,0.046652354300022125,0.12607458233833313,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.041246652603149414,0.026549706943148232
75,0.24645745754241943,0.0765325054526329,-0.0029529293533414602,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.030622880905866623,0.003358085962498397
76,0.23291391134262085,0.0835951715707779,-0.003164800815284252,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.018460024148225784,-0.014521807699000688
77,0.16902773082256317,0.09132172912359238,0.044215597212314606,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.022243505343794823,0.0010111037916280263
78,0.1748889833688736,0.1092970222234726,0.005150577053427696,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.04927796125411987,0.07652364768290573
79,0.2895275056362152,0.12125683575868607,-0.11560998857021332,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.07621122151613235,0.10099442469741826
80,0.35622939467430115,0.11026052385568619,-0.15129883587360382,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.10791780054569244,0.14955582015260743
81,0.429718941450119,0.09102680534124374,-0.17790007591247559,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.13608090579509735,0.15847846469147153
82,0.48615503311157227,0.06454947590827942,-0.17893379926681519,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.08435569703578949,-0.1213976536639439
83,0.3680405020713806,0.035217661410570145,-0.035820215940475464,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.030731646344065666,-0.07065830639275897
84,0.2432759702205658,0.031575385481119156,0.07989465445280075,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.020977750420570374,-0.0105927173011367
85,0.18166081607341766,0.05071185529232025,0.10843519121408463,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.017661480233073235,-0.0023473104891629792
86,0.13252605497837067,0.0774700790643692,0.11668740957975388,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.024948623031377792,-0.004545744825291548
87,0.15651582181453705,0.10855457186698914,0.024814046919345856,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.017349524423480034,-0.003090020214828043
88,0.13643573224544525,0.12437283247709274,0.016456810757517815,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.035487569868564606,0.03296004203300104
89,0.22599974274635315,0.14010147750377655,-0.09459191560745239,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.030302835628390312,-0.009071040735773694
90,0.18270421028137207,0.13519324362277985,-0.048438604921102524,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.02280472218990326,-0.002573918039973061
91,0.15471017360687256,0.13902485370635986,-0.029262933880090714,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0320882610976696,0.02209079855344931
92,0.20417939126491547,0.14707474410533905,-0.08802372962236404,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.06218881905078888,0.10139334546040663
93,0.3095841109752655,0.14417748153209686,-0.17014910280704498,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.08253105729818344,0.07582109128062903
94,0.3472677171230316,0.12456540018320084,-0.1677817553281784,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.10856866836547852,0.1494844300486089
95,0.4222339391708374,0.10346559435129166,-0.19247093796730042,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.07754600048065186,-0.07177441161205417
96,0.3352225124835968,0.07531796395778656,-0.07608646899461746,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.09071321785449982,0.1373226994985815
97,0.41359779238700867,0.06763246655464172,-0.1265319287776947,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0545634999871254,-0.0891177282014719
98,0.30117589235305786,0.049089327454566956,-0.0033161405008286238,-0.0,-1.0,1.0,1.0,-1.0,1.0,0.0426209419965744,
99,0.28703007102012634,0.053335029631853104,0.001431634882465005,-0.0,-1.0,1.0,1.0,-1.0,1.0,,

